Optimal Parallelization Strategies for Active Flow Control in Deep Reinforcement Learning-Based Computational Fluid Dynamics

Deep Reinforcement Learning (DRL) has emerged as a promising approach for handling highly dynamic and nonlinear Active Flow Control (AFC) problems. However, the computational cost associated with training DRL models presents a significant performance bottleneck. To address this challenge and enable efficient scaling on high-performance computing architectures, this study focuses on optimizing DRL-based algorithms in parallel settings. We validate an existing state-of-the-art DRL framework used for AFC problems and discuss its efficiency bottlenecks. Subsequently, by deconstructing the overall framework and conducting extensive scalability benchmarks for individual components, we investigate various hybrid parallelization configurations and propose efficient parallelization strategies. Moreover, we refine input/output (I/O) operations in multi-environment DRL training to tackle critical overhead associated with data movement. Finally, we demonstrate the optimized framework for a typical AFC problem where near-linear scaling can be obtained for the overall framework. We achieve a significant boost in parallel efficiency from around 49% to approximately 78%, and the training process is accelerated by approximately 47 times using 60 central processing unit (CPU) cores. These findings are expected to provide valuable insights for further advancements in DRL-based AFC studies. Consequently, it continues to be a prominent and actively studied problem of significant interest.

==> Figure/fig10/all_paraller_efficiency.dat <==
env	Perfect	Baseline	Optimized_01	Optimized_02	Optimized_03	Optimized_04	Optimized_05	Optimized_06	Optimized_07	Optimized_08	No_IO
1	1	1	1	1	1	1	1	1	1	1	1
2	1	0.911	0.893	0.913	0.87	0.925	0.925	0.91	0.964	0.974	0.922
4	1	0.871	0.877	0.878	0.894	0.91	0.91	0.912	0.96	0.97	0.903
6	1	0.845	0.851	0.871	0.859	0.942	0.942	0.914	0.934	0.963	0.905
8	1	0.83	0.862	0.858	0.846	0.89	0.89	0.91	0.938	0.981	0.917
10	1	0.855	0.838	0.846	0.834	0.893	0.893	0.903	0.93	0.97	0.906
20	1	0.793	0.795	0.788	0.793	0.861	0.861	0.848	0.882	0.956	0.856
30	1	0.784	0.758	0.731	0.75	0.816	0.816	0.813	0.8	0.897	0.814
40	1	0.624	0.704	0.628	0.685	0.772	0.772	0.769	0.789	0.847	0.758
50	1	0.554	0.59	0.551	0.582	0.688	0.688	0.719	0.75	0.81	0.699
60	1	0.493	0.507	0.519	0.522	0.638	0.638	0.667	0.694	0.76	0.674


==> Figure/fig10/parallel_efficiency.dat <==
env	Perfect	Baseline	Optimized_01	Optimized_02	Optimized_03	Optimized_04	Optimized_05	Optimized_06	No_IO	Optimized_01_rebase	Optimized_02_rebase	Optimized_03_rebase	Optimized_04_rebase	Optimized_05_rebase	Optimized_06_rebase	No_IO_rebase
1	1	1	1.027524392	1.005480022	1.059496858	1.083576922	1.138468916	1.064784007	1.195078171	1	1	1	1	1	1	1
2	1	0.887173303	0.917105354	0.91757042	0.921744947	1.020558786	1.053178787	1.036868321	1.102062887	0.892538767	0.912569519	0.869983653	0.94184249	0.92508348	0.973782772	0.922168034
4	1	0.892190834	0.90141032	0.883173055	0.947316732	1.022705646	1.035651079	1.03299941	1.079449656	0.877264157	0.878359625	0.894119435	0.943823761	0.90968762	0.970149254	0.903246066
6	1	0.864357089	0.874922467	0.875409388	0.910062736	1.034704117	1.072322098	1.025347562	1.081948006	0.851485837	0.870638271	0.858957466	0.954896783	0.941898442	0.962962963	0.905336598
8	1	0.849145737	0.885741569	0.862605797	0.896236347	1.009247744	1.012792413	1.085662125	1.096151408	0.862015127	0.857904462	0.845907508	0.931403875	0.889609192	0.981132075	0.917221513
10	1	0.874779821	0.861178277	0.850456009	0.883157294	1.002600389	1.016411651	1.073038147	1.083058931	0.838109814	0.845820892	0.833562919	0.925269234	0.892788232	0.970149254	0.906266182
20	1	0.811882792	0.81704859	0.792218266	0.84035157	0.932292039	0.980552044	1.017808242	1.022548157	0.795162233	0.787900554	0.793160984	0.860383809	0.861290133	0.955882353	0.855632863
30	1	0.802240752	0.778567589	0.735307056	0.794846698	0.908728863	0.929126613	0.954633937	0.972376028	0.757712026	0.731299519	0.750211473	0.838638074	0.816119439	0.896551724	0.813650564
40	1	0.639221424	0.723001658	0.631865927	0.726125729	0.861229144	0.878399298	0.901771472	0.906309235	0.703634545	0.62842216	0.685349582	0.794802036	0.771561951	0.846905537	0.758368161
50	1	0.566927835	0.606703897	0.554088844	0.616259948	0.792262808	0.783194801	0.862441875	0.835552876	0.590452063	0.551068974	0.581653398	0.731155114	0.687936921	0.809968847	0.699161692
60	1	0.505121546	0.52077864	0.521724739	0.552960962	0.675198217	0.726655222	0.809484918	0.805570911	0.506828494	0.518881258	0.521909015	0.623119783	0.638274099	0.760233918	0.674073823

==> Figure/fig9/all_speedup.dat <==
env	Perfect	Baseline	Optimized_01	Optimized_02	Optimized_03	Optimized_04	Optimized_05	Optimized_06	Optimized_07	Optimized_08	No_IO
1	1	1.00	1.0	1.00	1.00	1.00	1.00	1.00	1.000	1.000	1.000
2	2	1.82	1.8	1.83	1.74	1.88	1.85	1.82	1.928	1.948	1.844
4	4	3.48	3.5	3.51	3.58	3.78	3.64	3.65	3.840	3.881	3.613
6	6	5.07	5.1	5.22	5.15	5.73	5.65	5.49	5.603	5.778	5.432
8	8	6.64	6.9	6.86	6.77	7.45	7.12	7.28	7.500	7.849	7.338
10	10	8.55	8.4	8.46	8.34	9.25	8.93	9.03	9.302	9.701	9.063
20	20	15.86	15.9	15.76	15.86	17.21	17.23	16.97	17.647	19.118	17.113
30	30	23.51	22.7	21.94	22.51	25.16	24.48	24.39	24.000	26.897	24.410
40	40	24.97	28.1	25.14	27.41	31.79	30.86	30.77	31.579	33.876	30.335
50	50	27.69	29.5	27.55	29.08	36.56	34.40	35.96	37.500	40.498	34.958
60	60	29.60	30.4	31.13	31.31	37.39	38.30	40.00	41.618	45.614	40.444


==> Figure/fig9/speedup.dat <==
env	Perfect	Baseline	Optimized_01	Optimized_02	Optimized_03	Optimized_04	Optimized_05	Optimized_06	No_IO
1	1	1.00	1.03	1.01	1.06	1.00	1.00	1.00	1.00
2	2	1.77	1.83	1.84	1.84	1.85	1.88	1.95	1.84
4	4	3.57	3.61	3.53	3.79	3.64	3.78	3.88	3.61
6	6	5.19	5.25	5.25	5.46	5.65	5.73	5.78	5.43
8	8	6.79	7.09	6.90	7.17	7.12	7.45	7.85	7.34
10	10	8.75	8.61	8.51	8.83	8.93	9.25	9.70	9.06
20	20	16.24	16.34	15.84	16.81	17.23	17.21	19.12	17.11
30	30	24.07	23.36	22.06	23.85	24.48	25.16	26.90	24.41
40	40	25.57	28.92	25.28	29.05	30.86	31.79	33.88	30.33
50	50	28.35	30.34	27.70	30.81	34.40	36.56	40.50	34.96
60	60	30.31	31.25	31.30	33.18	38.30	37.39	45.61	40.44

